Deuterium Chemodynamics of Massive Pre-Stellar Cores

High levels of deuterium fractionation of $\rm N_2H^+$ (i.e., $\rm D_{frac}^{N_2H^+} \gtrsim 0.1$) are often observed in pre-stellar cores (PSCs) and detection of $\rm N_2D^+$ is a promising method to identify elusive massive PSCs. However, the physical and chemical conditions required to reach such high levels of deuteration are still uncertain, as is the diagnostic utility of $\rm N_2H^+$ and $\rm N_2D^+$ observations of PSCs. We perform 3D magnetohydrodynamics simulations of a massive, turbulent, magnetised PSC, coupled with a sophisticated deuteration astrochemical network. Although the core has some magnetic/turbulent support, it collapses under gravity in about one freefall time, which marks the end of the simulations. Our fiducial model achieves relatively low $\rm D_{frac}^{N_2H^+} \sim 0.002$ during this time. We then investigate effects of initial ortho-para ratio of $\rm H_2$ ($\rm OPR^{H_2}$), temperature, cosmic ray (CR) ionization rate, CO and N-species depletion factors and prior PSC chemical evolution. We find that high CR ionization rates and high depletion factors allow the simulated $\rm D_{frac}^{N_2H^+}$ and absolute abundances to match observational values within one freefall time. For $\rm OPR^{H_2}$, while a lower initial value helps the growth of $\rm D_{frac}^{N_2H^+}$, the spatial structure of deuteration is too widespread compared to observed systems. For an example model with elevated CR ionization rates and significant heavy element depletion, we then study the kinematic and dynamic properties of the core as traced by its $\rm N_2D^+$ emission. The core, undergoing quite rapid collapse, exhibits disturbed kinematics in its average velocity map. Still, because of magnetic support, the core often appears kinematically sub-virial based on its $\rm N_2D^+$ velocity dispersion.

==> Deuterium Chemodynamics of Massive Pre-Stellar Cores/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
